Historical light-curve and the 2016 outburst of the symbiotic star StHa 169

Accurate BVRI optical photometry of StHa 169 has been collected during the period 2005-2016. It reveals two outbursts, in 2009 and 2016, both peaking at B=13.6. The mean brightness in quiescence was B=15.29. In response to the 2016 outburst, the integrated absolute flux of the emission lines increased by a factor of 7 for Balmer, 9 for HeI lines, and 4.5 for HeII 4686, the Balmer continuum turned into strong emission, and [NeV] 3526 and OVI Raman 6825 Ang emissions disappeared. We have reconstructed the 1897-1951 B-band lightcurve of StHa 169 from Harvard historical plates. On top of a slow decline from a large outburst, ending in 1916, several brightenings are visible. Two fast-evolving outbursts, separated by 510 days, occurred in 1934 and 1935, peaking at B=13.7. The brightness in quiescence was the same as we measured in 2005-2016

==> Table_1.txt <==
#       HJD         DATE UT     -----B------     ------V-----  -----R------  -----I------
 2457546.42964  2016 06 06.930  13.953 0.009 623 13.107 0.007  12.171 0.011  11.272 0.010 
 2457540.23357  2016 05 31.733  13.948 0.005 623 13.066 0.005                             
 2457539.43164  2016 05 30.932  13.966 0.002 623 13.048 0.003                             
 2457535.50163  2016 05 27.002  13.961 0.003 623 13.073 0.004                             
 2457531.47373  2016 05 22.974  13.943 0.007 623 13.085 0.012  12.181 0.010  11.287 0.008 
 2457530.50511  2016 05 22.005  13.952 0.011 623 13.104 0.012  12.199 0.008  11.287 0.012 
 2457526.54418  2016 05 18.044  13.795 0.014 623 12.960 0.007                             
 2457526.51982  2016 05 18.020  13.784 0.009 623 12.952 0.007                             
 2457526.49581  2016 05 17.996  13.781 0.014 623 12.951 0.016                             
 2457526.47159  2016 05 17.972  13.779 0.018 623 12.960 0.014                             
 2457526.41615  2016 05 17.916  13.771 0.007 623 12.984 0.007  12.102 0.006  11.207 0.007 
 2457515.45939  2016 05 06.959  13.788 0.009 623 12.926 0.004  12.031 0.005  11.152 0.006 
 2457508.48601  2016 04 29.986  13.658 0.011 623 12.866 0.010  11.969 0.011  11.091 0.010 
 2457504.43403  2016 04 25.934  13.617 0.007 623 12.823 0.009  11.963 0.010  11.108 0.004 
 2457408.68036  2016 01 21.180  15.007 0.027 623 13.642 0.016  12.618 0.008  11.505 0.005 
 2457317.35577  2015 10 21.856  15.309 0.012 623 13.702 0.009  12.655 0.006  11.567 0.009 
 2457286.40376  2015 09 20.904  15.177 0.017 623 13.644 0.007  12.590 0.007  11.523 0.011 
 2457276.52810  2015 09 11.028  15.268 0.012 623 13.644 0.011  12.602 0.005  11.552 0.006 
 2457266.54592  2015 09 01.046  15.235 0.026 623 13.602 0.013  12.550 0.012  11.510 0.011 
 2457256.50721  2015 08 22.007  15.258 0.010 623 13.517 0.019  12.462 0.007  11.450 0.007 
 2457252.57430  2015 08 18.074  15.187 0.014 623 13.581 0.024  12.530 0.010  11.527 0.010 
 2457246.46679  2015 08 11.967  15.290 0.013 623 13.637 0.015  12.594 0.021               
 2457239.48090  2015 08 04.981                 0 13.604 0.014  12.570 0.011  11.544 0.014 
 2457228.53832  2015 07 25.038  15.307 0.009 623 13.669 0.014  12.600 0.010  11.539 0.010 
 2457223.53542  2015 07 20.035  15.396 0.011 623 13.707 0.015  12.604 0.010  11.569 0.014 
 2457217.52708  2015 07 14.027  15.305 0.013 623 13.675 0.009  12.587 0.007  11.581 0.010 
 2457212.53415  2015 07 09.034                 0 13.664 0.012  12.627 0.011  11.569 0.009 
 2457171.42896  2015 05 28.929  15.365 0.012 623 13.757 0.014  12.632 0.009  11.538 0.012 
 2457161.43539  2015 05 18.935  15.434 0.017 623 13.808 0.009  12.709 0.007  11.590 0.011 
 2457154.40197  2015 05 11.902  15.349 0.011 623 13.715 0.010  12.615 0.008  11.536 0.013 
 2457136.52550  2015 04 24.025  15.357 0.012 623 13.742 0.010  12.669 0.010  11.569 0.013 
 2457132.46068  2015 04 19.961  15.386 0.012 623 13.747 0.005  12.687 0.007  11.579 0.012 
 2457120.54389  2015 04 08.044  15.355 0.011 623 13.847 0.013  12.732 0.005  11.631 0.009 
 2456923.33729  2014 09 22.837  15.260 0.013 623 13.623 0.007  12.603 0.009  11.512 0.011 
 2456908.39784  2014 09 07.898  15.348 0.017 623 13.667 0.010  12.646 0.008  11.539 0.006 
 2456896.53434  2014 08 27.034  15.283 0.011 623 13.721 0.016  12.618 0.013  11.630 0.006 
 2456888.56878  2014 08 19.069  15.483 0.012 623 13.755 0.011  12.656 0.010  11.500 0.010 
 2456880.56254  2014 08 11.063  15.119 0.022 623 13.660 0.009  12.660 0.011  11.633 0.008 
 2456877.58309  2014 08 08.083  15.458 0.014 623 13.720 0.016                             
 2456842.53616  2014 07 04.036  15.361 0.009 623 13.775 0.011  12.644 0.006               
 2456827.43183  2014 06 18.932  15.294 0.011 623 13.769 0.010  12.654 0.011  11.471 0.013 
 2456810.54701  2014 06 02.047  15.388 0.012 623 13.681 0.009                             
 2456796.56370  2014 05 19.064  15.402 0.011 623 13.845 0.004  12.647 0.006  11.366 0.009 
 2456758.51123  2014 04 11.011  15.248 0.019 623 13.782 0.012  12.680 0.009  11.554 0.012 
 2456725.57014  2014 03 09.070  15.390 0.014 623 13.720 0.010  12.680 0.007  11.591 0.007 
 2456559.35245  2013 09 23.852  15.200 0.012 623 13.567 0.004  12.526 0.007  11.503 0.012 
 2456545.52366  2013 09 10.024  15.206 0.011 623 13.601 0.014  12.560 0.002  11.522 0.011 
 2456518.42176  2013 08 13.922  15.215 0.006 623 13.613 0.011  12.575 0.009  11.516 0.012 
 2456517.56443  2013 08 13.064  15.263 0.009 623 13.627 0.011  12.558 0.010  11.529 0.008 
 2456504.49003  2013 07 30.990  15.298 0.010 623 13.690 0.007  12.638 0.009  11.554 0.017 
 2456499.48677  2013 07 25.987  15.272 0.015 623 13.686 0.012  12.592 0.004  11.560 0.008 
 2456496.50772  2013 07 23.008  15.286 0.011 623 13.660 0.012  12.595 0.008  11.544 0.007 
 2456454.43830  2013 06 10.938  15.282 0.011 623 13.666 0.009                             
 2456451.41440  2013 06 07.914                 0 13.677 0.006  12.649 0.008  11.530 0.011 
 2456426.40029  2013 05 13.900  15.288 0.013 623 13.701 0.008  12.659 0.009  11.553 0.013 
 2456421.44306  2013 05 08.943  15.326 0.013 623 13.705 0.009  12.652 0.006  11.556 0.010 
 2456406.47768  2013 04 23.978  15.242 0.020 623 13.608 0.008  12.582 0.008  11.509 0.007 
 2456397.49934  2013 04 14.999  15.330 0.012 623 13.662 0.011  12.628 0.007  11.533 0.013 
 2456395.51140  2013 04 13.011                 0 13.607 0.011  12.607 0.008  11.567 0.015 
 2456343.63535  2013 02 20.135  15.420 0.019 623 13.793 0.014  12.731 0.008  11.618 0.015 
 2456224.39717  2012 10 23.897  15.327 0.015 623 13.697 0.008  12.656 0.006  11.557 0.008 
 2456196.35197  2012 09 25.852  15.262 0.009 623 13.653 0.012  12.607 0.009  11.512 0.010 
 2456181.51793  2012 09 11.018  15.229 0.035 623 13.661 0.006  12.605 0.009  11.533 0.012 
 2456179.50131  2012 09 09.001  15.279 0.013 623 13.602 0.009  12.601 0.002  11.526 0.013 
 2456178.52515  2012 09 08.025  15.272 0.013 623 13.666 0.010  12.609 0.007  11.528 0.011 
 2456164.42120  2012 08 24.921  15.313 0.010 623 13.637 0.010  12.589 0.007  11.534 0.013 
 2456160.42723  2012 08 20.927  15.275 0.009 623 13.616 0.010  12.587 0.009  11.515 0.007 
 2456157.57400  2012 08 18.074  15.254 0.011 623 13.570 0.010  12.558 0.006  11.514 0.013 
 2456139.45317  2012 07 30.953  15.331 0.013 623 13.681 0.007  12.633 0.006  11.564 0.016 
 2456125.54524  2012 07 17.045  15.210 0.016 623 13.571 0.005  12.539 0.011  11.504 0.020 
 2456118.54316  2012 07 10.043  15.318 0.034 623 13.655 0.011  12.597 0.009               
 2456082.41819  2012 06 03.918  15.292 0.016 623 13.621 0.009  12.595 0.007  11.570 0.011 
 2456074.42808  2012 05 26.928  15.259 0.013 623 13.613 0.006  12.559 0.009  11.524 0.009 
 2456064.47843  2012 05 16.978  15.231 0.011 623 13.670 0.011  12.595 0.007               
 2456062.43689  2012 05 14.937                 0 13.630 0.006  12.585 0.003  11.545 0.006 
 2456051.50776  2012 05 04.008  15.239 0.015 623 13.565 0.015  12.557 0.011  11.501 0.008 
 2456045.57746  2012 04 28.077  15.205 0.014 623 13.664 0.006  12.545 0.012  11.690 0.031 
 2456040.47825  2012 04 22.978  15.269 0.011 623 13.677 0.009  12.652 0.006  11.731 0.027 
 2456035.46523  2012 04 17.965  15.289 0.013 623 13.711 0.009  12.693 0.009  11.720 0.026 
 2455831.43426  2011 09 26.934                 0 13.768 0.010  12.626 0.005  11.511 0.011 
 2455814.56672  2011 09 10.067  15.354 0.042 623 13.770 0.047                             
 2455805.51169  2011 09 01.012  15.329 0.014 623 13.760 0.007  12.723 0.009  11.748 0.026 
 2455798.48708  2011 08 24.987  15.336 0.019 623 13.694 0.004  12.684 0.012  11.758 0.032 
 2455795.60548  2011 08 22.105  15.212 0.044 623 13.638 0.004  12.558 0.007               
 2455699.41101  2011 05 17.911  15.302 0.028 623 13.711 0.007  12.704 0.007  11.756 0.018 
 2455689.45029  2011 05 07.950  15.231 0.012 623 13.629 0.009  12.649 0.004  11.435 0.021 
 2455672.45648  2011 04 20.956  15.368 0.029 623 13.634 0.019  12.613 0.006  11.559 0.017 
 2455668.60162  2011 04 17.102  15.322 0.020 623 13.670 0.077  12.711 0.017  11.750 0.046 
 2455543.20775  2010 12 12.708  15.410 0.013 623 13.673 0.014                11.601 0.009 
 2455490.39407  2010 10 20.894  15.157 0.070 623 13.599 0.051  12.543 0.057  11.749 0.020 
 2455450.37189  2010 09 10.872  15.355 0.013 623 13.797 0.010  12.722 0.010  11.807 0.020 
 2455440.50520  2010 09 01.005  15.152 0.023 623 13.629 0.006  12.539 0.009  11.705 0.029 
 2455431.52178  2010 08 23.022  15.289 0.023 623 13.753 0.017  12.591 0.006  11.540 0.009 
 2455430.48501  2010 08 21.985  15.275 0.010 623 13.722 0.008                11.536 0.006 
 2455402.58301  2010 07 25.083  15.152 0.040 623 13.576 0.009  12.571 0.007  11.696 0.026 
 2455397.54597  2010 07 20.046  15.205 0.043 623 13.525 0.007  12.533 0.020  11.690 0.017 
 2455375.44300  2010 06 27.943  15.213 0.011 623 13.661 0.010  12.558 0.005  11.524 0.010 
 2455351.42577  2010 06 03.926  15.201 0.011 623 13.648 0.006  12.572 0.006  11.553 0.007 
 2455346.37725  2010 05 29.877                 0 13.632 0.013                11.528 0.009 
 2455315.54125  2010 04 29.041  15.093 0.034 623 13.572 0.055  12.609 0.007  11.715 0.029 
 2455214.25430  2010 01 17.754                 0 13.713 0.009                11.510 0.005 
 2455141.26087  2009 11 05.761  15.362 0.011 623 13.824 0.010  12.785 0.010  11.618 0.007 
 2455124.38921  2009 10 19.889  15.306 0.016 623 13.754 0.004  12.665 0.006  11.513 0.008 
 2455108.30468  2009 10 03.805  15.367 0.046 623 13.737 0.017  12.764 0.005  11.613 0.014 
 2455097.41666  2009 09 22.917                 0 13.666 0.007  12.642 0.010  11.542 0.010 
 2455074.48548  2009 08 30.985  15.325 0.010 623 13.726 0.005                11.567 0.004 
 2455068.51314  2009 08 25.013  15.276 0.011 623 13.716 0.007                11.543 0.003 
 2455061.49476  2009 08 17.995  15.286 0.007 623 13.694 0.007                11.539 0.007 
 2455055.52486  2009 08 12.025  15.192 0.014 623 13.670 0.005                11.693 0.014 
 2455051.42643  2009 08 07.926  15.276 0.012 623 13.762 0.006  12.698 0.006  11.517 0.004 
 2455048.44331  2009 08 04.943  15.298 0.012 623 13.762 0.005                11.726 0.013 
 2455045.37168  2009 08 01.872  15.337 0.014 623 13.773 0.007  12.724 0.009  11.502 0.005 
 2455044.55806  2009 08 01.058  15.227 0.018 623 13.699 0.008                11.734 0.014 
 2455039.46063  2009 07 26.961  15.187 0.019 623 13.609 0.009  12.598 0.004  11.691 0.018 
 2455039.37396  2009 07 26.874  15.231 0.019 623 13.713 0.007  12.733 0.009  11.550 0.014 
 2455032.58697  2009 07 20.087                 0 13.618 0.011  12.575 0.008  11.690 0.009 
 2454994.39769  2009 06 11.898  15.249 0.014 623 13.731 0.013  12.678 0.008  11.777 0.024 
 2454994.39769  2009 06 11.898  15.252 0.014 623 13.747 0.010  12.645 0.007  11.586 0.009 
 2454993.40711  2009 06 10.907  15.252 0.018 623 13.809 0.010  12.662 0.005  11.552 0.012 
 2454978.41031  2009 05 26.910  15.100 0.042 623 13.776 0.015  12.620 0.017  11.607 0.019 
 2454798.23394  2008 11 27.734  14.670 0.026 623 13.490 0.026                             
 2454787.27590  2008 11 16.776  14.657 0.014 623 13.457 0.013  12.496 0.009  11.463 0.010 
 2454293.56955  2007 07 12.070  14.554 0.005 623 13.375 0.004  12.387 0.003               
 2454017.38761  2006 10 08.888  14.453 0.019 623 13.213 0.010  12.265 0.004  11.346 0.006 
 2453571.50024  2005 07 20.000  14.023 0.010 623 13.050 0.021  12.117 0.009  11.216 0.015 
 2453553.50260  2005 07 02.003  13.666 0.013 623 12.956 0.013  12.093 0.006  11.228 0.010 
 2453544.50234  2005 06 23.002  13.605 0.020 623 12.876 0.053  12.048 0.011  11.214 0.020 
 2453541.50294  2005 06 20.003  13.589 0.022 623 12.862 0.011  11.975 0.005  11.147 0.007 


==> Table_2.txt <==
#  HJD         year       B     plate   
2414115.625    1897     13.15   i18331  
2414142.714    1897     12.95   i18428  
2414154.735    1897     12.75   i18557  
2414176.612    1897     13.07   i18711  
2414187.674    1897     13.58   i18939  
2414206.589    1897     13.67   i19200  
2414233.549    1897     13.78   i19445  
2415089.918    1900     13.78   i24755  
2415113.865    1900     13.55   i25022  
2415125.840    1900     13.39   i25181  
2415150.786    1900     14.02   i25327  
2417734.501    1907     14.25   ma00324 
2417754.595    1907     14.52   i34728  
2417807.618    1907     14.65   a08460  
2417881.598    1907     14.81   i34991  
2418861.502    1910     15.05   mc00472 
2418885.502    1910     15.07   mc00502 
2419120.847    1911     14.31   mc00998 
2419120.847    1911     14.31   md00998 
2419139.837    1911     15.20   mc01045 
2419151.759    1911     14.49   mc01065 
2419268.502    1911     14.89   mc01232 
2419306.502    1911     14.93   mc01291 
2419319.607    1911     15.01   mc01317 
2420075.480    1913     15.43   mc04211 
2420113.463    1913     15.17   mc04454 
2420392.547    1914     15.19   mc06305 
2420583.873    1915     15.45   mc08314 
2420650.688    1915     15.74   mc08655 
2420652.665    1915     15.43   mc08656 
2420827.499    1915     15.28   mc09800 
2420983.500    1916     15.45   mc10727 
2420997.799    1916     15.19   mc10750 
2421041.502    1916     15.60   mc10865 
2421073.502    1916     15.52   mc10949 
2421087.587    1916     15.59   mc10995 
2421094.502    1916     15.47   mc11048 
2421125.502    1916     15.66   mc11203 
2421323.818    1917     15.49   mc12777 
2421494.683    1917     15.36   mc13588 
2421545.552    1917     15.43   mc14262 
2422956.650    1921     15.53   mc17926 
2425459.651    1928     15.46   mc23557 
2425511.593    1928     15.79   mc23641 
2425795.810    1929     15.66   mc24326 
2427566.829    1934     13.69   bm00160 
2427612.751    1934     14.01   rh06060 
2427861.895    1935     15.07   ir00374 
2427862.896    1935     15.11   ir00379 
2427870.889    1935     15.18   ir00399 
2427889.825    1935     15.13   rh06511 
2427890.859    1935     15.26   ir00444 
2427896.813    1935     15.54   rh06521 
2427896.832    1935     15.37   ir00452 
2427900.831    1935     15.18   rh06539 
2427900.855    1935     15.38   ir00462 
2427903.799    1935     15.40   rh06542 
2427949.761    1935     15.44   rh06601 
2428011.709    1935     15.44   rh06675 
2428034.725    1935     14.08   ac32785 
2428076.540    1935     13.64   rh06808 
2428083.543    1935     13.72   rh06823 
2428372.746    1936     14.87   rh07236 
2428806.594    1937     15.15   rh07794 
2428811.575    1937     15.25   rh07801 
2429055.788    1938     15.22   rh08346 
2429079.734    1938     15.21   rh08379 
2429429.719    1939     15.40   ir02867 
2429456.669    1939     15.81   md30209 
2429555.546    1939     15.24   mc30464 
2429555.561    1939     15.15   mc30465 
2429556.485    1939     15.32   mc30468 
2429556.572    1939     15.37   mc30469 
2429818.680    1940     15.11   md30938 
2429903.579    1940     15.45   md31093 
2429929.545    1940     15.55   ma08399 
2430169.745    1941     15.16   mc31485 
2430641.517    1942     15.37   ir06184 
2430641.580    1942     15.50   ir06185 
2431253.784    1944     15.31   mc33491 
2431297.676    1944     15.47   rh12541 
2431694.583    1945     15.38   rh13177 
2432420.583    1947     15.15   ir10153 
2432758.487    1948     15.33   ir10609 
2432761.780    1948     15.54   mc36049 
2433441.771    1950     15.51   ir11407 
2433586.501    1950     15.29   mc36926 
2433587.492    1950     15.59   mc36929 
2433775.794    1951     15.45   rh15648 
2433831.697    1951     15.35   rh15675 
2433835.783    1951     15.57   mc37080 
2433854.682    1951     15.24   mc37097 
2433882.608    1951     15.41   mc37112 
2433895.611    1951     15.44   rh15738 

